3D Orientation Estimation with Multiple 5G mmWave Base Stations

We consider the problem of estimating the 3D orientation of a user, using the downlink mmWave signals received from multiple base stations. We show that the received signals from several base stations, having known positions, can be used to estimate the unknown orientation of the user. We formulate the estimation problem as a maximum likelihood estimation problem in the the manifold of rotation matrices. In order to provide an initial estimate to solve the non-linear non-convex optimization problem, we resort to a least squares estimation problem that exploits the underlying geometry. Our numerical results show that the problem of orientation estimation can be solved when the signals from at least two base stations are received. We also provide the orientation lower error bound, showing a narrow gap between the performance of the proposed estimators and the bound.

==> performance_plot.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0,0,0}%
%
\begin{tikzpicture}

\begin{axis}[%
width=7cm,
height=4cm,
% at={(1.011in,0.642in)},
at={(0in,0in)},
scale only axis,
xmin=-30,
xmax=10,
xlabel style={font=\color{white!15!black}},
xlabel={SNR [dB]},
ymode=log,
ymin=0.00574629238558094,
ymax=1.34336936367574,
yminorticks=true,
xmajorgrids,
ymajorgrids,
yminorgrids,
mark repeat={4},
ylabel style={font=\color{white!15!black}},
ylabel={$\sqrt{\mathbb{E}\left\{\Vert \mathbf{R}-\hat{\mathbf{R}}\Vert^2_F\right\}}$},
axis background/.style={fill=white},
title style={font=\bfseries},
% title={Estimation Error vs. SNR},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=1.0pt, mark=square, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
-30	1.34336936367574\\
-29	1.15796829306646\\
-28	1.03112703379297\\
-27	0.921263009371396\\
-26	0.810179371352422\\
-25	0.745183438860866\\
-24	0.619234776460068\\
-23	0.544883497267804\\
-22	0.438039493742203\\
-21	0.376411764524486\\
-20	0.298705555591423\\
-19	0.262936532015327\\
-18	0.234118121029517\\
-17	0.21228208102913\\
-16	0.18148188723979\\
-15	0.161237339704374\\
-14	0.143662696522088\\
-13	0.127783768739379\\
-12	0.113716554737135\\
-11	0.101236819005148\\
-10	0.0876644266344117\\
-9	0.0780489747617396\\
-8	0.069503714026079\\
-7	0.0619049460293982\\
-6	0.0551446163648787\\
-5	0.049127943318515\\
-4	0.043771528654242\\
-3	0.0390017917558988\\
-2	0.0347536839343552\\
-1	0.030971468896208\\
0	0.0275999871333415\\
1	0.0245961783978274\\
2	0.0219197502155479\\
3	0.0195348826437992\\
4	0.0174097164563306\\
5	0.0155159026103934\\
6	0.0138282066649235\\
7	0.0123241621174037\\
8	0.0109837606263965\\
9	0.00978918118812186\\
10	0.0087245478590558\\
};
\addlegendentry{LS Estimation}

\addplot [color=mycolor2, line width=1.0pt, mark=o, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
-30	1.27083863121202\\
-29	1.06196647919753\\
-28	0.887693056269011\\
-27	0.806108550854217\\
-26	0.694053454894694\\
-25	0.723993617973079\\
-24	0.585497139259113\\
-23	0.466752145069759\\
-22	0.300329278236488\\
-21	0.281213215343479\\
-20	0.186197389326836\\
-19	0.16617822939081\\
-18	0.147847246692921\\
-17	0.131765065325316\\
-16	0.116957203667471\\
-15	0.104225726182293\\
-14	0.0915750675485844\\
-13	0.0816108094762581\\
-12	0.0727308821100168\\
-11	0.0648173131944591\\
-10	0.0573784973241812\\
-9	0.0511343314360155\\
-8	0.0455700625613075\\
-7	0.0406115883762442\\
-6	0.0361928890063014\\
-5	0.0322562793360596\\
-4	0.0287545195838951\\
-3	0.0256261020719788\\
-2	0.0228526958266214\\
-1	0.0203657428481638\\
0	0.0181534863786312\\
1	0.016182685187679\\
2	0.0144232278529159\\
3	0.0128544211112056\\
4	0.011457390531329\\
5	0.0102005055014104\\
6	0.00909487271667385\\
7	0.00810572549677177\\
8	0.00722333466626582\\
9	0.00643494471371379\\
10	0.00574629238558094\\
};
\addlegendentry{ML Estimation}

\addplot [color=mycolor3, line width=1.0pt, dashed]
  table[row sep=crcr]{%
-30	0.579812748477237\\
-29	0.516758656022243\\
-28	0.460561636968558\\
-27	0.41047599101664\\
-26	0.36583711207496\\
-25	0.326052669340948\\
-24	0.290594747431132\\
-23	0.258992841264735\\
-22	0.230827612747119\\
-21	0.205725326408043\\
-20	0.183352890159039\\
-19	0.163413435363778\\
-18	0.145642377571625\\
-17	0.12980390564274\\
-16	0.115687852677516\\
-15	0.103106907229515\\
-14	0.0918941277963741\\
-13	0.0819007276075007\\
-12	0.0729941003140214\\
-11	0.0650560603831003\\
-10	0.0579812748477237\\
-9	0.0516758656022243\\
-8	0.0460561636968558\\
-7	0.041047599101664\\
-6	0.036583711207496\\
-5	0.0326052669340948\\
-4	0.0290594747431132\\
-3	0.0258992841264735\\
-2	0.0230827612747119\\
-1	0.0205725326408043\\
0	0.0183352890159039\\
1	0.0163413435363777\\
2	0.0145642377571625\\
3	0.012980390564274\\
4	0.0115687852677516\\
5	0.0103106907229515\\
6	0.00918941277963741\\
7	0.00819007276075007\\
8	0.00729941003140214\\
9	0.00650560603831003\\
10	0.00579812748477237\\
};
\addlegendentry{OEB}

\end{axis}

%\begin{axis}[%
%width=7.778in,
%height=5.833in,
%at={(0in,0in)},
%scale only axis,
%xmin=0,
%xmax=1,
%ymin=0,
%ymax=1,
%axis line style={draw=none},
%ticks=none,
%axis x line*=bottom,
%axis y line*=left
%]
%\end{axis}
\end{tikzpicture}%
